Active Ranking from Pairwise Comparisons and when Parametric Assumptions Don't Help

We consider sequential or active ranking of a set of n items based on noisy pairwise comparisons. Items are ranked according to the probability that a given item beats a randomly chosen item, and ranking refers to partitioning the items into sets of pre-specified sizes according to their scores. This notion of ranking includes as special cases the identification of the top-k items and the total ordering of the items. We first analyze a sequential ranking algorithm that counts the number of comparisons won, and uses these counts to decide whether to stop, or to compare another pair of items, chosen based on confidence intervals specified by the data collected up to that point. We prove that this algorithm succeeds in recovering the ranking using a number of comparisons that is optimal up to logarithmic factors. This guarantee does not require any structural properties of the underlying pairwise probability matrix, unlike a significant body of past work on pairwise ranking based on parametric models such as the Thurstone or Bradley-Terry-Luce models. It has been a long-standing open question as to whether or not imposing these parametric assumptions allows for improved ranking algorithms. For stochastic comparison models, in which the pairwise probabilities are bounded away from zero, our second contribution is to resolve this issue by proving a lower bound for parametric models. This shows, perhaps surprisingly, that these popular parametric modeling choices offer at most logarithmic gains for stochastic comparisons.

==> fig/OECD_scores.dat <==
1.000000000000000000e+00	7.786260000000000403e-01
2.000000000000000000e+00	7.714289999999999203e-01
3.000000000000000000e+00	7.687860000000000804e-01
4.000000000000000000e+00	7.636360000000000925e-01
5.000000000000000000e+00	7.619050000000000544e-01
6.000000000000000000e+00	7.500000000000000000e-01
7.000000000000000000e+00	7.489180000000000836e-01
8.000000000000000000e+00	7.473399999999998933e-01
9.000000000000000000e+00	7.266670000000000629e-01
1.000000000000000000e+01	7.179489999999999483e-01
1.100000000000000000e+01	7.125000000000000222e-01
1.200000000000000000e+01	7.116400000000000503e-01
1.300000000000000000e+01	7.108430000000000026e-01
1.400000000000000000e+01	7.068969999999999976e-01
1.500000000000000000e+01	7.066670000000000451e-01
1.600000000000000000e+01	7.055209999999999537e-01
1.700000000000000000e+01	7.052630000000000843e-01
1.800000000000000000e+01	7.049179999999999335e-01
1.900000000000000000e+01	7.027030000000000776e-01
2.000000000000000000e+01	6.999999999999999556e-01
2.100000000000000000e+01	6.999999999999999556e-01
2.200000000000000000e+01	6.993460000000000232e-01
2.300000000000000000e+01	6.929130000000001122e-01
2.400000000000000000e+01	6.911760000000000126e-01
2.500000000000000000e+01	6.862739999999999396e-01
2.600000000000000000e+01	6.859499999999999487e-01
2.700000000000000000e+01	6.843319999999999403e-01
2.800000000000000000e+01	6.819410000000000194e-01
2.900000000000000000e+01	6.727269999999999639e-01
3.000000000000000000e+01	6.712329999999999686e-01
3.100000000000000000e+01	6.702129999999999477e-01
3.200000000000000000e+01	6.666670000000000096e-01
3.300000000000000000e+01	6.666670000000000096e-01
3.400000000000000000e+01	6.644299999999999651e-01
3.500000000000000000e+01	6.624999999999999778e-01
3.600000000000000000e+01	6.578950000000000076e-01
3.700000000000000000e+01	6.506849999999999579e-01
3.800000000000000000e+01	6.449700000000000433e-01
3.900000000000000000e+01	6.442309999999999981e-01
4.000000000000000000e+01	6.422759999999999581e-01
4.100000000000000000e+01	6.404489999999999350e-01
4.200000000000000000e+01	6.392160000000000064e-01
4.300000000000000000e+01	6.339869999999999672e-01
4.400000000000000000e+01	6.337579999999999325e-01
4.500000000000000000e+01	6.337209999999999788e-01
4.600000000000000000e+01	6.332050000000000178e-01
4.700000000000000000e+01	6.286549999999999638e-01
4.800000000000000000e+01	6.279069999999999929e-01
4.900000000000000000e+01	6.276599999999999957e-01
5.000000000000000000e+01	6.271189999999999820e-01
5.100000000000000000e+01	6.270489999999999675e-01
5.200000000000000000e+01	6.231880000000000752e-01
5.300000000000000000e+01	6.178339999999999943e-01
5.400000000000000000e+01	6.174240000000000839e-01
5.500000000000000000e+01	6.126129999999999631e-01
5.600000000000000000e+01	6.117650000000000032e-01
5.700000000000000000e+01	6.100389999999999979e-01
5.800000000000000000e+01	6.071429999999999882e-01
5.900000000000000000e+01	6.069649999999999768e-01
6.000000000000000000e+01	6.060609999999999609e-01
6.100000000000000000e+01	6.052629999999999955e-01
6.200000000000000000e+01	6.038459999999999939e-01
6.300000000000000000e+01	6.018809999999999993e-01
6.400000000000000000e+01	5.999999999999999778e-01
6.500000000000000000e+01	5.983149999999999302e-01
6.600000000000000000e+01	5.962729999999999420e-01
6.700000000000000000e+01	5.956679999999999753e-01
6.800000000000000000e+01	5.942490000000000272e-01
6.900000000000000000e+01	5.937500000000000000e-01
7.000000000000000000e+01	5.925930000000000364e-01
7.100000000000000000e+01	5.916669999999999430e-01
7.200000000000000000e+01	5.916029999999999900e-01
7.300000000000000000e+01	5.911760000000000348e-01
7.400000000000000000e+01	5.909090000000000176e-01
7.500000000000000000e+01	5.909090000000000176e-01
7.600000000000000000e+01	5.876290000000000679e-01
7.700000000000000000e+01	5.875000000000000222e-01
7.800000000000000000e+01	5.858590000000000186e-01
7.900000000000000000e+01	5.849060000000000370e-01
8.000000000000000000e+01	5.820899999999999963e-01
8.100000000000000000e+01	5.782609999999999140e-01
8.200000000000000000e+01	5.781250000000000000e-01
8.300000000000000000e+01	5.779220000000000468e-01
8.400000000000000000e+01	5.764710000000000667e-01
8.500000000000000000e+01	5.760000000000000675e-01
8.600000000000000000e+01	5.698919999999999542e-01
8.700000000000000000e+01	5.689659999999999718e-01
8.800000000000000000e+01	5.680929999999999591e-01
8.900000000000000000e+01	5.675679999999999614e-01
9.000000000000000000e+01	5.630249999999999977e-01
9.100000000000000000e+01	5.600000000000000533e-01
9.200000000000000000e+01	5.594409999999999661e-01
9.300000000000000000e+01	5.588239999999999874e-01
9.400000000000000000e+01	5.578410000000000313e-01
9.500000000000000000e+01	5.576409999999999423e-01
9.600000000000000000e+01	5.568180000000000351e-01
9.700000000000000000e+01	5.566340000000000732e-01
9.800000000000000000e+01	5.562909999999999799e-01
9.900000000000000000e+01	5.555559999999999388e-01
1.000000000000000000e+02	5.555559999999999388e-01
1.010000000000000000e+02	5.545450000000000657e-01
1.020000000000000000e+02	5.543480000000000629e-01
1.030000000000000000e+02	5.538459999999999495e-01
1.040000000000000000e+02	5.522789999999999644e-01
1.050000000000000000e+02	5.515870000000000495e-01
1.060000000000000000e+02	5.495499999999999829e-01
1.070000000000000000e+02	5.483870000000000688e-01
1.080000000000000000e+02	5.483870000000000688e-01
1.090000000000000000e+02	5.443040000000000100e-01
1.100000000000000000e+02	5.437499999999999556e-01
1.110000000000000000e+02	5.436239999999999961e-01
1.120000000000000000e+02	5.423200000000000243e-01
1.130000000000000000e+02	5.402299999999999880e-01
1.140000000000000000e+02	5.384619999999999962e-01
1.150000000000000000e+02	5.364959999999999729e-01
1.160000000000000000e+02	5.359479999999999800e-01
1.170000000000000000e+02	5.336130000000000040e-01
1.180000000000000000e+02	5.333330000000000570e-01
1.190000000000000000e+02	5.324069999999999636e-01
1.200000000000000000e+02	5.304879999999999596e-01
1.210000000000000000e+02	5.302010000000000334e-01
1.220000000000000000e+02	5.271740000000000315e-01
1.230000000000000000e+02	5.254240000000000022e-01
1.240000000000000000e+02	5.230770000000000142e-01
1.250000000000000000e+02	5.194809999999999706e-01
1.260000000000000000e+02	5.190839999999999899e-01
1.270000000000000000e+02	5.170069999999999943e-01
1.280000000000000000e+02	5.138890000000000402e-01
1.290000000000000000e+02	5.136990000000000167e-01
1.300000000000000000e+02	5.135140000000000260e-01
1.310000000000000000e+02	5.135140000000000260e-01
1.320000000000000000e+02	5.132980000000000320e-01
1.330000000000000000e+02	5.128209999999999713e-01
1.340000000000000000e+02	5.096150000000000402e-01
1.350000000000000000e+02	5.094339999999999424e-01
1.360000000000000000e+02	5.086209999999999898e-01
1.370000000000000000e+02	5.080639999999999601e-01
1.380000000000000000e+02	5.061729999999999841e-01
1.390000000000000000e+02	5.046730000000000382e-01
1.400000000000000000e+02	5.041670000000000318e-01
1.410000000000000000e+02	5.040649999999999853e-01
1.420000000000000000e+02	5.014410000000000256e-01
1.430000000000000000e+02	5.000000000000000000e-01
1.440000000000000000e+02	5.000000000000000000e-01
1.450000000000000000e+02	5.000000000000000000e-01
1.460000000000000000e+02	5.000000000000000000e-01
1.470000000000000000e+02	4.965519999999999934e-01
1.480000000000000000e+02	4.963499999999999579e-01
1.490000000000000000e+02	4.946240000000000081e-01
1.500000000000000000e+02	4.945060000000000011e-01
1.510000000000000000e+02	4.936169999999999725e-01
1.520000000000000000e+02	4.932429999999999870e-01
1.530000000000000000e+02	4.931510000000000060e-01
1.540000000000000000e+02	4.929580000000000073e-01
1.550000000000000000e+02	4.919360000000000399e-01
1.560000000000000000e+02	4.904460000000000486e-01
1.570000000000000000e+02	4.867260000000000475e-01
1.580000000000000000e+02	4.861460000000000226e-01
1.590000000000000000e+02	4.837550000000000461e-01
1.600000000000000000e+02	4.771240000000000481e-01
1.610000000000000000e+02	4.755240000000000022e-01
1.620000000000000000e+02	4.712639999999999607e-01
1.630000000000000000e+02	4.691359999999999975e-01
1.640000000000000000e+02	4.683539999999999925e-01
1.650000000000000000e+02	4.673910000000000009e-01
1.660000000000000000e+02	4.649119999999999919e-01
1.670000000000000000e+02	4.649119999999999919e-01
1.680000000000000000e+02	4.626870000000000149e-01
1.690000000000000000e+02	4.603170000000000317e-01
1.700000000000000000e+02	4.596770000000000023e-01
1.710000000000000000e+02	4.596099999999999630e-01
1.720000000000000000e+02	4.565219999999999834e-01
1.730000000000000000e+02	4.560000000000000164e-01
1.740000000000000000e+02	4.550560000000000160e-01
1.750000000000000000e+02	4.545450000000000323e-01
1.760000000000000000e+02	4.540679999999999716e-01
1.770000000000000000e+02	4.538459999999999717e-01
1.780000000000000000e+02	4.512200000000000100e-01
1.790000000000000000e+02	4.492750000000000354e-01
1.800000000000000000e+02	4.479170000000000096e-01
1.810000000000000000e+02	4.469700000000000339e-01
1.820000000000000000e+02	4.468659999999999854e-01
1.830000000000000000e+02	4.452300000000000146e-01
1.840000000000000000e+02	4.418599999999999750e-01
1.850000000000000000e+02	4.414410000000000278e-01
1.860000000000000000e+02	4.385959999999999859e-01
1.870000000000000000e+02	4.371260000000000145e-01
1.880000000000000000e+02	4.368600000000000261e-01
1.890000000000000000e+02	4.367469999999999963e-01
1.900000000000000000e+02	4.366200000000000081e-01
1.910000000000000000e+02	4.363640000000000296e-01
1.920000000000000000e+02	4.344259999999999788e-01
1.930000000000000000e+02	4.337019999999999764e-01
1.940000000000000000e+02	4.331799999999999540e-01
1.950000000000000000e+02	4.326240000000000085e-01
1.960000000000000000e+02	4.315070000000000294e-01
1.970000000000000000e+02	4.303029999999999911e-01
1.980000000000000000e+02	4.300520000000000453e-01
1.990000000000000000e+02	4.290120000000000045e-01
2.000000000000000000e+02	4.285710000000000353e-01
2.010000000000000000e+02	4.275619999999999976e-01
2.020000000000000000e+02	4.265729999999999800e-01
2.030000000000000000e+02	4.260349999999999415e-01
2.040000000000000000e+02	4.255319999999999658e-01
2.050000000000000000e+02	4.239999999999999880e-01
2.060000000000000000e+02	4.208489999999999731e-01
2.070000000000000000e+02	4.177629999999999955e-01
2.080000000000000000e+02	4.160309999999999842e-01
2.090000000000000000e+02	4.150940000000000185e-01
2.100000000000000000e+02	4.146340000000000026e-01
2.110000000000000000e+02	4.135340000000000127e-01
2.120000000000000000e+02	4.120879999999999543e-01
2.130000000000000000e+02	4.115039999999999809e-01
2.140000000000000000e+02	4.077920000000000433e-01
2.150000000000000000e+02	4.066670000000000007e-01
2.160000000000000000e+02	4.025970000000000382e-01
2.170000000000000000e+02	4.000000000000000222e-01
2.180000000000000000e+02	3.972600000000000020e-01
2.190000000000000000e+02	3.961220000000000296e-01
2.200000000000000000e+02	3.951219999999999732e-01
2.210000000000000000e+02	3.936169999999999947e-01
2.220000000000000000e+02	3.926939999999999875e-01
2.230000000000000000e+02	3.900000000000000133e-01
2.240000000000000000e+02	3.900000000000000133e-01
2.250000000000000000e+02	3.892619999999999969e-01
2.260000000000000000e+02	3.870969999999999689e-01
2.270000000000000000e+02	3.859650000000000025e-01
2.280000000000000000e+02	3.812949999999999950e-01
2.290000000000000000e+02	3.795009999999999772e-01
2.300000000000000000e+02	3.733330000000000259e-01
2.310000000000000000e+02	3.723400000000000043e-01
2.320000000000000000e+02	3.684209999999999985e-01
2.330000000000000000e+02	3.659310000000000063e-01
2.340000000000000000e+02	3.606560000000000321e-01
2.350000000000000000e+02	3.597120000000000317e-01
2.360000000000000000e+02	3.580250000000000377e-01
2.370000000000000000e+02	3.551910000000000345e-01
2.380000000000000000e+02	3.516480000000000161e-01
2.390000000000000000e+02	3.508769999999999945e-01
2.400000000000000000e+02	3.487180000000000279e-01
2.410000000000000000e+02	3.467739999999999712e-01
2.420000000000000000e+02	3.442620000000000124e-01
2.430000000000000000e+02	3.432840000000000336e-01
2.440000000000000000e+02	3.402060000000000084e-01
2.450000000000000000e+02	3.379310000000000369e-01
2.460000000000000000e+02	3.363639999999999963e-01
2.470000000000000000e+02	3.318969999999999976e-01
2.480000000000000000e+02	3.284670000000000090e-01
2.490000000000000000e+02	3.272729999999999806e-01
2.500000000000000000e+02	3.269230000000000191e-01
2.510000000000000000e+02	3.263159999999999950e-01
2.520000000000000000e+02	3.259050000000000002e-01
2.530000000000000000e+02	3.253970000000000473e-01
2.540000000000000000e+02	3.231439999999999868e-01
2.550000000000000000e+02	3.209300000000000486e-01
2.560000000000000000e+02	3.173079999999999790e-01
2.570000000000000000e+02	3.164560000000000151e-01
2.580000000000000000e+02	3.142860000000000098e-01
2.590000000000000000e+02	3.105590000000000295e-01
2.600000000000000000e+02	2.999999999999999889e-01
2.610000000000000000e+02	2.999999999999999889e-01
2.620000000000000000e+02	2.999999999999999889e-01
2.630000000000000000e+02	2.987009999999999943e-01
2.640000000000000000e+02	2.909090000000000287e-01
2.650000000000000000e+02	2.906980000000000119e-01
2.660000000000000000e+02	2.781950000000000256e-01
2.670000000000000000e+02	2.767859999999999765e-01
2.680000000000000000e+02	2.750000000000000222e-01
2.690000000000000000e+02	2.740739999999999843e-01
2.700000000000000000e+02	2.687499999999999889e-01
2.710000000000000000e+02	2.666669999999999874e-01
2.720000000000000000e+02	2.585029999999999828e-01
2.730000000000000000e+02	2.469140000000000224e-01
2.740000000000000000e+02	2.426470000000000016e-01
2.750000000000000000e+02	2.391300000000000092e-01
2.760000000000000000e+02	2.371130000000000182e-01
2.770000000000000000e+02	2.307689999999999741e-01
2.780000000000000000e+02	2.124999999999999944e-01
2.790000000000000000e+02	2.076920000000000155e-01
2.800000000000000000e+02	1.774190000000000211e-01
2.810000000000000000e+02	1.560280000000000000e-01
2.820000000000000000e+02	1.428570000000000118e-01
2.830000000000000000e+02	1.308409999999999851e-01
2.840000000000000000e+02	1.287880000000000136e-01
2.850000000000000000e+02	1.111110000000000014e-01
2.860000000000000000e+02	9.649119999999999919e-02


==> fig/PlaNYC_scores.dat <==
1.000000000000000000e+00	8.409090000000000176e-01
2.000000000000000000e+00	8.122979999999999645e-01
3.000000000000000000e+00	7.638890000000000402e-01
4.000000000000000000e+00	7.487920000000000131e-01
5.000000000000000000e+00	7.276260000000001060e-01
6.000000000000000000e+00	7.248059999999999503e-01
7.000000000000000000e+00	7.246380000000001154e-01
8.000000000000000000e+00	7.222220000000000306e-01
9.000000000000000000e+00	7.190640000000000365e-01
1.000000000000000000e+01	7.142859999999999765e-01
1.100000000000000000e+01	7.131780000000000896e-01
1.200000000000000000e+01	7.125380000000000047e-01
1.300000000000000000e+01	7.094799999999998885e-01
1.400000000000000000e+01	7.072369999999998935e-01
1.500000000000000000e+01	6.929130000000001122e-01
1.600000000000000000e+01	6.904759999999999787e-01
1.700000000000000000e+01	6.888890000000000846e-01
1.800000000000000000e+01	6.865670000000000384e-01
1.900000000000000000e+01	6.864409999999999679e-01
2.000000000000000000e+01	6.750000000000000444e-01
2.100000000000000000e+01	6.742669999999999497e-01
2.200000000000000000e+01	6.741209999999999702e-01
2.300000000000000000e+01	6.666670000000000096e-01
2.400000000000000000e+01	6.637929999999999664e-01
2.500000000000000000e+01	6.568629999999999747e-01
2.600000000000000000e+01	6.553189999999999849e-01
2.700000000000000000e+01	6.545449999999999324e-01
2.800000000000000000e+01	6.543210000000000415e-01
2.900000000000000000e+01	6.527779999999999694e-01
3.000000000000000000e+01	6.503499999999999837e-01
3.100000000000000000e+01	6.497009999999999730e-01
3.200000000000000000e+01	6.428570000000000118e-01
3.300000000000000000e+01	6.418920000000000181e-01
3.400000000000000000e+01	6.418920000000000181e-01
3.500000000000000000e+01	6.408450000000001090e-01
3.600000000000000000e+01	6.382980000000000320e-01
3.700000000000000000e+01	6.369430000000000369e-01
3.800000000000000000e+01	6.367709999999999759e-01
3.900000000000000000e+01	6.355140000000000233e-01
4.000000000000000000e+01	6.350370000000000736e-01
4.100000000000000000e+01	6.334839999999999360e-01
4.200000000000000000e+01	6.325880000000000392e-01
4.300000000000000000e+01	6.317460000000000298e-01
4.400000000000000000e+01	6.315790000000000015e-01
4.500000000000000000e+01	6.312499999999999778e-01
4.600000000000000000e+01	6.301369999999999472e-01
4.700000000000000000e+01	6.298700000000000410e-01
4.800000000000000000e+01	6.284830000000000139e-01
4.900000000000000000e+01	6.265560000000000018e-01
5.000000000000000000e+01	6.241379999999999706e-01
5.100000000000000000e+01	6.216220000000000079e-01
5.200000000000000000e+01	6.201299999999999590e-01
5.300000000000000000e+01	6.185899999999999732e-01
5.400000000000000000e+01	6.174499999999999433e-01
5.500000000000000000e+01	6.161619999999999875e-01
5.600000000000000000e+01	6.158190000000000053e-01
5.700000000000000000e+01	6.153849999999999598e-01
5.800000000000000000e+01	6.151420000000000776e-01
5.900000000000000000e+01	6.121790000000000287e-01
6.000000000000000000e+01	6.079550000000000232e-01
6.100000000000000000e+01	6.079290000000000527e-01
6.200000000000000000e+01	6.076390000000000402e-01
6.300000000000000000e+01	6.066669999999999563e-01
6.400000000000000000e+01	6.040959999999999663e-01
6.500000000000000000e+01	6.025639999999999885e-01
6.600000000000000000e+01	6.015619999999999301e-01
6.700000000000000000e+01	5.999999999999999778e-01
6.800000000000000000e+01	5.991190000000000682e-01
6.900000000000000000e+01	5.945949999999999847e-01
7.000000000000000000e+01	5.944059999999999899e-01
7.100000000000000000e+01	5.937500000000000000e-01
7.200000000000000000e+01	5.931029999999999358e-01
7.300000000000000000e+01	5.919729999999999714e-01
7.400000000000000000e+01	5.917160000000000197e-01
7.500000000000000000e+01	5.916400000000000547e-01
7.600000000000000000e+01	5.915489999999999915e-01
7.700000000000000000e+01	5.900619999999999754e-01
7.800000000000000000e+01	5.899999999999999689e-01
7.900000000000000000e+01	5.892859999999999765e-01
8.000000000000000000e+01	5.887100000000000666e-01
8.100000000000000000e+01	5.886520000000000641e-01
8.200000000000000000e+01	5.873019999999999907e-01
8.300000000000000000e+01	5.862070000000000336e-01
8.400000000000000000e+01	5.844160000000000466e-01
8.500000000000000000e+01	5.838929999999999954e-01
8.600000000000000000e+01	5.774650000000000061e-01
8.700000000000000000e+01	5.755400000000000515e-01
8.800000000000000000e+01	5.755400000000000515e-01
8.900000000000000000e+01	5.694440000000000612e-01
9.000000000000000000e+01	5.692309999999999315e-01
9.100000000000000000e+01	5.654010000000000424e-01
9.200000000000000000e+01	5.652170000000000805e-01
9.300000000000000000e+01	5.630249999999999977e-01
9.400000000000000000e+01	5.629140000000000255e-01
9.500000000000000000e+01	5.620920000000000361e-01
9.600000000000000000e+01	5.618729999999999558e-01
9.700000000000000000e+01	5.618370000000000308e-01
9.800000000000000000e+01	5.616879999999999651e-01
9.900000000000000000e+01	5.588239999999999874e-01
1.000000000000000000e+02	5.586210000000000342e-01
1.010000000000000000e+02	5.582820000000000560e-01
1.020000000000000000e+02	5.581399999999999695e-01
1.030000000000000000e+02	5.578229999999999578e-01
1.040000000000000000e+02	5.569619999999999571e-01
1.050000000000000000e+02	5.566039999999999877e-01
1.060000000000000000e+02	5.555559999999999388e-01
1.070000000000000000e+02	5.541399999999999659e-01
1.080000000000000000e+02	5.539570000000000327e-01
1.090000000000000000e+02	5.538459999999999495e-01
1.100000000000000000e+02	5.537459999999999605e-01
1.110000000000000000e+02	5.527159999999999851e-01
1.120000000000000000e+02	5.522390000000000354e-01
1.130000000000000000e+02	5.516130000000000200e-01
1.140000000000000000e+02	5.500000000000000444e-01
1.150000000000000000e+02	5.479450000000000154e-01
1.160000000000000000e+02	5.451259999999999994e-01
1.170000000000000000e+02	5.449100000000000055e-01
1.180000000000000000e+02	5.401460000000000150e-01
1.190000000000000000e+02	5.395680000000000476e-01
1.200000000000000000e+02	5.368730000000000446e-01
1.210000000000000000e+02	5.365849999999999786e-01
1.220000000000000000e+02	5.298009999999999664e-01
1.230000000000000000e+02	5.284550000000000081e-01
1.240000000000000000e+02	5.263160000000000061e-01
1.250000000000000000e+02	5.250000000000000222e-01
1.260000000000000000e+02	5.176469999999999683e-01
1.270000000000000000e+02	5.174830000000000263e-01
1.280000000000000000e+02	5.142860000000000209e-01
1.290000000000000000e+02	5.108359999999999568e-01
1.300000000000000000e+02	5.105490000000000306e-01
1.310000000000000000e+02	5.094339999999999424e-01
1.320000000000000000e+02	5.089289999999999647e-01
1.330000000000000000e+02	5.084750000000000103e-01
1.340000000000000000e+02	5.071430000000000105e-01
1.350000000000000000e+02	5.065500000000000558e-01
1.360000000000000000e+02	5.034009999999999874e-01
1.370000000000000000e+02	5.000000000000000000e-01
1.380000000000000000e+02	5.000000000000000000e-01
1.390000000000000000e+02	5.000000000000000000e-01
1.400000000000000000e+02	5.000000000000000000e-01
1.410000000000000000e+02	4.984029999999999849e-01
1.420000000000000000e+02	4.958679999999999755e-01
1.430000000000000000e+02	4.953849999999999643e-01
1.440000000000000000e+02	4.941630000000000189e-01
1.450000000000000000e+02	4.940829999999999944e-01
1.460000000000000000e+02	4.939020000000000077e-01
1.470000000000000000e+02	4.927539999999999698e-01
1.480000000000000000e+02	4.904460000000000486e-01
1.490000000000000000e+02	4.874649999999999817e-01
1.500000000000000000e+02	4.872730000000000117e-01
1.510000000000000000e+02	4.864860000000000295e-01
1.520000000000000000e+02	4.855069999999999664e-01
1.530000000000000000e+02	4.838709999999999400e-01
1.540000000000000000e+02	4.806869999999999754e-01
1.550000000000000000e+02	4.799999999999999822e-01
1.560000000000000000e+02	4.798660000000000148e-01
1.570000000000000000e+02	4.782609999999999917e-01
1.580000000000000000e+02	4.779869999999999397e-01
1.590000000000000000e+02	4.769230000000000413e-01
1.600000000000000000e+02	4.753620000000000068e-01
1.610000000000000000e+02	4.745759999999999978e-01
1.620000000000000000e+02	4.739880000000000204e-01
1.630000000000000000e+02	4.728430000000000133e-01
1.640000000000000000e+02	4.715449999999999919e-01
1.650000000000000000e+02	4.677419999999999911e-01
1.660000000000000000e+02	4.649679999999999924e-01
1.670000000000000000e+02	4.640520000000000200e-01
1.680000000000000000e+02	4.620250000000000190e-01
1.690000000000000000e+02	4.600759999999999850e-01
1.700000000000000000e+02	4.579710000000000170e-01
1.710000000000000000e+02	4.569539999999999713e-01
1.720000000000000000e+02	4.567159999999999553e-01
1.730000000000000000e+02	4.561399999999999899e-01
1.740000000000000000e+02	4.523810000000000331e-01
1.750000000000000000e+02	4.510490000000000332e-01
1.760000000000000000e+02	4.503309999999999813e-01
1.770000000000000000e+02	4.403970000000000384e-01
1.780000000000000000e+02	4.402519999999999767e-01
1.790000000000000000e+02	4.397159999999999958e-01
1.800000000000000000e+02	4.392860000000000098e-01
1.810000000000000000e+02	4.366669999999999718e-01
1.820000000000000000e+02	4.361369999999999969e-01
1.830000000000000000e+02	4.355830000000000535e-01
1.840000000000000000e+02	4.344830000000000081e-01
1.850000000000000000e+02	4.290539999999999909e-01
1.860000000000000000e+02	4.267519999999999647e-01
1.870000000000000000e+02	4.255319999999999658e-01
1.880000000000000000e+02	4.236760000000000526e-01
1.890000000000000000e+02	4.228399999999999936e-01
1.900000000000000000e+02	4.228190000000000004e-01
1.910000000000000000e+02	4.218750000000000000e-01
1.920000000000000000e+02	4.210530000000000106e-01
1.930000000000000000e+02	4.173910000000000120e-01
1.940000000000000000e+02	4.169610000000000261e-01
1.950000000000000000e+02	4.166670000000000096e-01
1.960000000000000000e+02	4.133330000000000060e-01
1.970000000000000000e+02	4.074069999999999636e-01
1.980000000000000000e+02	4.057970000000000188e-01
1.990000000000000000e+02	4.032260000000000288e-01
2.000000000000000000e+02	3.984960000000000169e-01
2.010000000000000000e+02	3.973510000000000097e-01
2.020000000000000000e+02	3.968749999999999778e-01
2.030000000000000000e+02	3.961040000000000116e-01
2.040000000000000000e+02	3.960400000000000031e-01
2.050000000000000000e+02	3.951049999999999840e-01
2.060000000000000000e+02	3.945580000000000198e-01
2.070000000000000000e+02	3.915659999999999696e-01
2.080000000000000000e+02	3.910260000000000402e-01
2.090000000000000000e+02	3.880599999999999605e-01
2.100000000000000000e+02	3.819440000000000057e-01
2.110000000000000000e+02	3.783779999999999921e-01
2.120000000000000000e+02	3.750000000000000000e-01
2.130000000000000000e+02	3.732390000000000430e-01
2.140000000000000000e+02	3.727810000000000290e-01
2.150000000000000000e+02	3.674120000000000164e-01
2.160000000000000000e+02	3.636359999999999593e-01
2.170000000000000000e+02	3.616070000000000118e-01
2.180000000000000000e+02	3.594769999999999910e-01
2.190000000000000000e+02	3.589739999999999598e-01
2.200000000000000000e+02	3.585530000000000106e-01
2.210000000000000000e+02	3.566429999999999878e-01
2.220000000000000000e+02	3.513510000000000244e-01
2.230000000000000000e+02	3.499999999999999778e-01
2.240000000000000000e+02	3.478260000000000240e-01
2.250000000000000000e+02	3.460210000000000230e-01
2.260000000000000000e+02	3.378379999999999717e-01
2.270000000000000000e+02	3.370790000000000175e-01
2.280000000000000000e+02	3.364489999999999981e-01
2.290000000000000000e+02	3.355259999999999909e-01
2.300000000000000000e+02	3.344369999999999843e-01
2.310000000000000000e+02	3.333329999999999904e-01
2.320000000000000000e+02	3.333329999999999904e-01
2.330000000000000000e+02	3.275859999999999883e-01
2.340000000000000000e+02	3.225810000000000066e-01
2.350000000000000000e+02	3.192180000000000017e-01
2.360000000000000000e+02	3.133330000000000282e-01
2.370000000000000000e+02	3.122920000000000140e-01
2.380000000000000000e+02	3.103450000000000375e-01
2.390000000000000000e+02	3.088239999999999874e-01
2.400000000000000000e+02	3.050849999999999951e-01
2.410000000000000000e+02	3.043480000000000074e-01
2.420000000000000000e+02	2.999999999999999889e-01
2.430000000000000000e+02	2.982460000000000111e-01
2.440000000000000000e+02	2.857140000000000235e-01
2.450000000000000000e+02	2.843140000000000112e-01
2.460000000000000000e+02	2.813559999999999950e-01
2.470000000000000000e+02	2.797200000000000242e-01
2.480000000000000000e+02	2.711859999999999826e-01
2.490000000000000000e+02	2.683820000000000094e-01
2.500000000000000000e+02	2.564099999999999713e-01
2.510000000000000000e+02	2.539679999999999715e-01
2.520000000000000000e+02	2.466669999999999974e-01
2.530000000000000000e+02	2.380950000000000011e-01
2.540000000000000000e+02	2.374999999999999889e-01
2.550000000000000000e+02	2.358490000000000031e-01
2.560000000000000000e+02	2.292990000000000028e-01
2.570000000000000000e+02	2.290079999999999893e-01
2.580000000000000000e+02	2.125979999999999814e-01
2.590000000000000000e+02	1.858110000000000039e-01
2.600000000000000000e+02	1.640619999999999856e-01
2.610000000000000000e+02	1.107490000000000002e-01
2.620000000000000000e+02	1.071430000000000021e-01
2.630000000000000000e+02	7.886440000000000117e-02


==> fig/cmprules_fit1.dat <==
3.181250000000001438e-02	1.598997791350436160e+02	0.000000000000000000e+00	0.000000000000000000e+00
9.765624999999993851e-07	4.654228108049767911e+02	0.000000000000000000e+00	0.000000000000000000e+00


==> fig/cmprules_fit2.dat <==
2.500000000000000000e-01	2.548423131235082184e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.906250000000000867e-03	1.328119971983233050e-06	0.000000000000000000e+00	0.000000000000000000e+00


==> fig/cmprules_res.dat <==
2.500000000000000000e-01	3.181250000000002132e-02	1.571248750000013672e+02
1.250000000000000000e-01	5.093750000000003657e-03	2.129425000000010186e+02
6.250000000000000000e-02	7.812500000000005855e-04	2.656270468749992233e+02
3.125000000000000000e-02	1.718750000000000984e-04	3.149411406249973311e+02
1.562500000000000000e-02	1.562500000000000033e-05	3.631592773437515120e+02
7.812500000000000000e-03	2.148437500000000553e-05	4.092059843750056416e+02
3.906250000000000000e-03	9.765625000000000203e-07	4.568110976562705901e+02


==> fig/comparison_vary_closeness_extreme.dat <==
0.000000000000000000e+00	6.318124177361016391e-01	3.758253335640833393e+04	6.782919749999999476e+04	3.195412017155993817e+04	1.150536349999999948e+05	2.282106923999782884e+04	1.082315050000000047e+05	3.999002299899282661e+04	9.949999999999999956e-01	1.000000000000000000e+00	1.000000000000000000e+00	2.828647842021188353e+03
1.000000000000000000e+00	7.464939833376621481e-01	1.059806514880443501e+04	1.946216500000000087e+04	7.889452113916086091e+03	2.578613499999999840e+04	5.365021491268696991e+03	2.764471500000000015e+04	9.791693296809036838e+03	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	7.122243056604133926e+02
2.000000000000000000e+00	8.347951298093854167e-01	5.619054606287619208e+03	1.033075000000000000e+04	4.324913643935564323e+03	1.080032500000000073e+04	2.270207720534621330e+03	1.281435499999999956e+04	4.923348623546275121e+03	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	3.203627502644467882e+02
3.000000000000000000e+00	8.965995485417503907e-01	3.890083818415780115e+03	7.060192500000000109e+03	2.693786279652442772e+03	5.886732500000000073e+03	1.245470688512479455e+03	7.282557499999999891e+03	2.608546208464352276e+03	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.832841705923091524e+02
4.000000000000000000e+00	9.370266439430035010e-01	3.096321961521109188e+03	5.316952500000000327e+03	2.143667883615311894e+03	3.892239999999999782e+03	8.113182497639259054e+02	4.817822500000000218e+03	1.775431143692638443e+03	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.199058183712410539e+02
5.000000000000000000e+00	9.623121094913941187e-01	2.664564601266027239e+03	4.779182499999999891e+03	1.736156431371824965e+03	2.671982500000000073e+03	5.421965300458405181e+02	3.369287499999999909e+03	1.158836545783636439e+03	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	8.554015828702128488e+01
6.000000000000000000e+00	9.776865613009677602e-01	2.398164253863842987e+03	4.364050000000000182e+03	1.580047640895678796e+03	2.059512499999999818e+03	4.159128031736339608e+02	2.607320000000000164e+03	9.119029375980757095e+02	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	6.487205486163068713e+01
7.000000000000000000e+00	9.868746816628971574e-01	2.215727400933475110e+03	3.869280000000000200e+03	1.243617401615143081e+03	1.609312500000000000e+03	3.128198840287330427e+02	1.950240000000000009e+03	6.351418285705956350e+02	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	5.150222673670272400e+01
8.000000000000000000e+00	9.923091241184917033e-01	2.079441338998426090e+03	3.749542500000000018e+03	1.280799294656953634e+03	1.350672499999999900e+03	2.284718915835162534e+02	1.644242500000000064e+03	5.294007260041772724e+02	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	4.237256152445426949e+01


==> fig/comparison_vary_closeness_linsep.dat <==
0.000000000000000000e+00	9.901960784313725839e-01	1.643588109075092143e+04	2.975797999999999956e+04	1.315577997534163842e+04	2.388616999999999825e+04	5.268861178290807402e+03	2.659033000000000175e+04	1.108021259931866189e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	7.102034425561223543e+02
1.000000000000000000e+00	9.098360655737705027e-01	1.691203620695495192e+04	2.953011750000000029e+04	1.281798876340175957e+04	3.057790999999999985e+04	6.679782021660587816e+03	3.335267749999999796e+04	1.358554417491230743e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	8.708707227602067178e+02
2.000000000000000000e+00	8.521126760563380031e-01	1.835805185798809907e+04	3.316091249999999854e+04	1.531763590897249924e+04	3.736908499999999913e+04	8.056202851081581684e+03	4.066593750000000000e+04	1.472443503767101174e+04	9.975000000000000533e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.047995697862241741e+03
3.000000000000000000e+00	8.086419753086419027e-01	2.034582071693814578e+04	3.644566000000000349e+04	1.649072393466702852e+04	4.361918499999999767e+04	9.860922630554150601e+03	4.815691249999999854e+04	1.893001897476185331e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.241578367862248570e+03
4.000000000000000000e+00	7.747252747252747485e-01	2.271707384075855589e+04	4.060938249999999971e+04	1.965818149565705971e+04	5.286306749999999738e+04	1.145563689185126714e+04	5.709076499999999942e+04	2.072643374473222866e+04	9.949999999999999956e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.451618732760208786e+03
5.000000000000000000e+00	7.475247524752475226e-01	2.540013159260951215e+04	4.627918499999999767e+04	2.102980091074984375e+04	6.256786499999999796e+04	1.312698717077818219e+04	6.597045249999999942e+04	2.546006302305129429e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.678116792556122164e+03
6.000000000000000000e+00	7.252252252252251452e-01	2.835792188274559157e+04	5.166195749999999680e+04	2.247777124551483939e+04	7.227295500000000175e+04	1.520661571826469844e+04	7.272500250000000233e+04	2.892443666888767257e+04	9.975000000000000533e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.921072547250000071e+03
7.000000000000000000e+00	7.066115702479338623e-01	3.156937961921310853e+04	5.705382499999999709e+04	2.578611954607313601e+04	8.302603500000000349e+04	1.704245045947838298e+04	8.485398249999999825e+04	3.211022954818594735e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	2.180485996841823180e+03
8.000000000000000000e+00	6.908396946564885344e-01	3.502166269008847303e+04	6.025462000000000262e+04	2.844633103039124762e+04	9.422507249999999476e+04	1.751815746253708494e+04	9.312551750000000175e+04	3.472588087420812371e+04	9.975000000000000533e-01	1.000000000000000000e+00	1.000000000000000000e+00	2.456357141331610819e+03
9.000000000000000000e+00	6.773049645390070150e-01	3.870650208428351471e+04	6.965351249999999709e+04	3.045297353830728389e+04	1.073922899999999936e+05	2.132565684453587892e+04	1.064155000000000000e+05	4.146227722888602148e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	2.748685980719404142e+03
1.000000000000000000e+01	6.655629139072848366e-01	4.261833535000887787e+04	7.803950000000000000e+04	3.756871306459671177e+04	1.186494700000000012e+05	2.270569648258119196e+04	1.149263874999999971e+05	4.156957508950919873e+04	9.949999999999999956e-01	1.000000000000000000e+00	1.000000000000000000e+00	3.057472515005065361e+03
1.100000000000000000e+01	6.552795031055900221e-01	4.675328430674236006e+04	8.621899749999999767e+04	3.964750815060757304e+04	1.330777000000000116e+05	2.669709293818336300e+04	1.322276250000000000e+05	4.894401417976844823e+04	1.000000000000000000e+00	1.000000000000000000e+00	9.975000000000000533e-01	3.382716744188775920e+03
1.200000000000000000e+01	6.461988304093566615e-01	5.110856311569098762e+04	9.246460000000000582e+04	4.517994622634028929e+04	1.488068450000000012e+05	3.025337390665667772e+04	1.425756799999999930e+05	5.665840825700630376e+04	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	3.724418668270430317e+03


==> fig/generalization_n10.dat <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.672703940776313347e+00	7.576816241466893809e-01	1.771049755013518689e+00	3.717532575244168469e-01	1.969448659562407666e+00	7.732987657031313855e-01	2.000000000000001776e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.222222222222222307e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.829141701036393952e+00	9.026661229867154468e-01	2.748094172670182189e+00	2.730065980830260308e+00	2.980275257640336406e+00	3.444000144342989067e+00	2.000000000000001776e-03	1.179999999999999938e-01	1.119999999999999885e-01
4.444444444444444614e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.898794259935369988e+00	8.952745599613773919e-01	3.374416141095923027e+00	4.392365251413794525e+00	3.291780720455578457e+00	4.528203899262022603e+00	0.000000000000000000e+00	2.399999999999999911e-01	2.239999999999999769e-01
6.666666666666666574e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.022263995190122010e+00	9.886681234276938346e-01	4.119963375864799993e+00	5.520009078227224641e+00	4.041040071184197835e+00	6.667366453272187243e+00	0.000000000000000000e+00	3.259999999999999565e-01	3.060000000000000497e-01
8.888888888888889228e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.999777690794083407e+00	8.775497624540892216e-01	4.410108203261801307e+00	6.127909345417992704e+00	4.396618708896163241e+00	7.014010724566824173e+00	0.000000000000000000e+00	3.739999999999999991e-01	3.459999999999999742e-01
1.111111111111111049e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.001504650716919631e+00	9.857914352484314913e-01	4.797669825482604011e+00	7.103666119549936653e+00	4.509776207854049090e+00	7.342223037453989853e+00	2.000000000000001776e-03	4.200000000000000400e-01	3.679999999999999938e-01
1.333333333333333315e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.096662630500105262e+00	1.052678457048915606e+00	4.561877077207888043e+00	6.517090437619176058e+00	4.356986630351050493e+00	7.309316257020459950e+00	2.000000000000001776e-03	4.739999999999999769e-01	4.459999999999999520e-01
1.555555555555555580e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.059100132981596776e+00	1.056049040799909911e+00	4.807440532924282195e+00	7.025544977645872713e+00	4.677203689637238426e+00	8.022646630189615991e+00	2.000000000000001776e-03	4.619999999999999662e-01	4.639999999999999680e-01
1.777777777777777846e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.049183340425515087e+00	1.116159710703594321e+00	4.827323324961843021e+00	7.606908808019682944e+00	4.307747645405384240e+00	7.522297723297667105e+00	0.000000000000000000e+00	5.160000000000000142e-01	5.000000000000000000e-01
2.000000000000000111e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.068118027144344229e+00	1.061126075780842726e+00	4.689192543456828233e+00	7.181513349471849494e+00	3.884794491629575131e+00	6.713011418505628214e+00	2.000000000000001776e-03	5.600000000000000533e-01	5.460000000000000409e-01
2.222222222222222099e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.095607494598379361e+00	1.048300799559735097e+00	4.895525522017600828e+00	7.393631992459293478e+00	4.062401870752493593e+00	7.461367612121698301e+00	0.000000000000000000e+00	5.660000000000000586e-01	5.160000000000000142e-01
2.444444444444444364e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.174829775498035023e+00	1.189740504207238203e+00	5.196003936617485941e+00	8.106269090672148181e+00	4.465696017209372926e+00	7.874747025173808979e+00	2.000000000000001776e-03	5.780000000000000693e-01	5.480000000000000426e-01
2.666666666666666630e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.180501927477373592e+00	1.103286695474886114e+00	4.982667753499918639e+00	7.927560026285211947e+00	3.918958059761361135e+00	7.718063683724396107e+00	2.000000000000001776e-03	6.179999999999999938e-01	5.800000000000000711e-01
2.888888888888888618e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.195293904784609840e+00	1.162262188429379561e+00	5.098975321133342398e+00	8.514731108348048139e+00	4.400743135848415477e+00	8.677573489985146438e+00	0.000000000000000000e+00	6.159999999999999920e-01	6.079999999999999849e-01
3.111111111111111160e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.247496729581329955e+00	1.179631736725584412e+00	4.772853907236427773e+00	8.149069367175169276e+00	3.875086000205199444e+00	8.014171237724456276e+00	4.000000000000003553e-03	6.679999999999999272e-01	6.599999999999999201e-01

